3D simulation for Cherenkov emissions in Extensive Air Showers

The development of a 3-dimensional simulation for Cherenkov photon emissions in Extensive Air Showers (EAS) is reported in this paper. CORSIKA is the most widely used Monte-Carlo generator for the description of EAS, but it is not recommended to calculate Cherenkov light emissions for EAS at ultra high energies due to the enormous amount of data storage and running time required. The presented BinTheSky is a framework to simulate the Cherenkov light emissions using the spatial information produced by Monte-Carlo generators. The light is emitted in the shower, propagated and attenuated to the ground. The framework enables one to calculate the light spatial, timing and directional distributions at the ground or at a given altitude, whereas the usual approach of Ultra High Energy Cosmic Ray experiments relies on the simulation of the longitudinal shower development and on parametrizations of the transverse shower distributions.

==> pics/Plots_Ev/ResultsResults.txt <==

#########################################################################
 10^14 eV :
  nph=2.41314e+09 Cor=2.24045e+09  SmCor=2.28851e+09 Auger=2.74566e+09
      1 Cor=0.928438  SmCor=0.948355 Auger=1.1378
  10^15eV   nph=2.95123e+10 Cor=2.87067e+10
#########################################################################



